Toward Diverse Text Generation with Inverse Reinforcement Learning

Text generation is a crucial task in NLP. Recently, several adversarial generative models have been proposed to improve the exposure bias problem in text generation. Though these models gain great success, they still suffer from the problems of reward sparsity and mode collapse. In order to address these two problems, in this paper, we employ inverse reinforcement learning (IRL) for text generation. Specifically, the IRL framework learns a reward function on training data, and then an optimal policy to maximum the expected total reward. Similar to the adversarial models, the reward and policy function in IRL are optimized alternately. Our method has two advantages: (1) the reward function can produce more dense reward signals. (2) the generation policy, trained by "entropy regularized" policy gradient, encourages to generate more diversified texts. Experiment results demonstrate that our proposed method can generate higher quality texts than the previous methods.

==> IRL_equilibrium.txt <==
Round	pretrain-1-1	pretrain-1-10	pretrain-10-1	oneuse
0	10.33	10.33	10.33	10.27
5	9.77	9.77	9.77	9.62
10	9.30	9.30	9.30	9.27
15	9.12	9.12	9.12	8.66
20	9.06	9.06	9.06	7.89
25	9.00	9.00	9.00	7.29
30	8.97	8.97	8.97	7.03
35  9.01	9.01	9.01	6.92
40  9.04	9.04	9.04	6.90
45 	9.05	9.05	9.05	7.00
50 	9.02	9.02	9.02	7.09
55  8.69	8.66	7.57	7.13
60  8.38	8.28	6.95	7.23
65  8.07	7.97	7.33	7.27
70  7.81	7.65	6.88	7.32
75  7.60	7.37	7.39	7.38
80  7.48	7.14	7.01	7.34
85  7.40	7.02	7.38	7.42
90  7.35	6.91	6.97	7.40	
95  7.34	6.82	7.40	7.40
100	7.28	6.81	6.95	7.43
105	7.29	6.83	7.38	7.39
110	7.26	6.75	6.99	7.41
115	7.29	6.82	7.19	7.44
120	7.26	6.84	6.95	7.48
125	7.29	6.91	7.24	7.50
130	7.24	6.88	6.93	7.49
135	7.32	6.97	7.39	7.39
140	7.26	6.93	7.09	7.57
145	7.29	6.94	7.43	7.49
150	7.25	6.93	7.01	7.58
155	7.32	6.92	7.38	7.47
160	7.29	7.01	7.11	7.41
165	7.33	6.96	6.92	7.55
170	7.37	7.01	7.38	7.61
175	7.39	7.09	6.94	7.52
180	7.45	7.02	7.42	7.61
185	7.42	7.08	6.91	7.64
190	7.39	7.05	6.88	7.60
195	7.36	7.00	7.35	7.55
200	7.35	7.14	7.04	7.56
205	7.39	6.99	6.96	7.52
210	7.42	7.02	7.39	7.59
215	7.33	7.06	7.01	7.50
220	7.36	7.04	7.40	7.53

==> IRL_equilibrium40.txt <==
Round	pretrain-1-1	pretrain-10-1	nouse	oneuse
0	12.53	12.53	10.33	10.27
5	10.72	10.72	9.77	9.62
10	10.28	10.28	9.30	9.27
15	8.41	7.98	9.12	8.66
20	8.02	7.18	9.06	7.89
25	7.64	7.43	9.00	7.29
30	7.49	7.16	8.97	7.03
35  7.43	7.48	9.01	6.92
40  7.40	7.20	9.04	6.90
45 	7.39	7.44	9.05	7.00
50 	7.42	7.18	9.02	7.09
55  7.44	7.43	7.57	7.13
60  7.42	7.20	6.95	7.23
65  7.50	7.17	7.33	7.27
70  7.44	7.45	6.88	7.32
75  7.49	7.27	7.39	7.38
80  7.40	7.24	7.01	7.34
85  7.42	7.42	7.38	7.42
90  7.49	7.18	6.97	7.40	
95  7.44	7.51	7.40	7.40
100	7.44	7.22	6.95	7.43
105	7.56	7.43	7.38	7.39
110	7.41	7.15	6.99	7.41
115	7.46	7.42	7.19	7.44
120	7.51	7.10	6.95	7.48
125	7.42	7.41	7.24	7.50
130	7.44	7.18	6.93	7.49
135	7.43	7.47	7.39	7.39
140	7.51	7.09	7.09	7.57
145	7.50	7.39	7.43	7.49
150	7.46	7.13	7.01	7.58
155	7.47	7.42	7.38	7.47
160	7.41	7.11	7.11	7.41
165	7.50	7.50	6.92	7.55
170	7.52	7.11	7.38	7.61
175	7.42	7.39	6.94	7.52
180	7.45	7.12	7.42	7.61
185	7.52	7.48	6.91	7.64
190	7.41	7.15	6.88	7.60
195	7.44	7.40	7.35	7.55
200	7.45	7.14	7.04	7.56
205	7.44	7.49	6.96	7.52
210	7.47	7.12	7.39	7.59
215	7.43	7.36	7.01	7.50
220	7.45	7.44	7.40	7.53

==> IRL_pretrain.txt <==
Round	pretrain-25	pretrain-50	pretrain-100	pretrain-10
0	10.1495	10.33	10.23	10.27
5	9.51494	9.77	9.70	9.62
10	9.12848	9.30	9.26	9.27
15	9.14137	9.12	9.07	8.66
20	9.07441	9.06	9.04	7.89
25	8.84205	9.00	8.96	7.29
30	8.41343	8.97	9.02	7.03
35  8.18972	9.01	9.01	6.92
40  7.86252	9.04	9.02	6.90
45 	7.63746	9.05	9.04	7.00
50 	7.32931	9.02	9.05	7.09
55  7.1197	8.66	9.06	7.13
60  7.02654	8.28	9.04	7.23
65  6.95162	7.97	9.07	7.27
70  6.94081	7.65	9.04	7.32
75  6.97675	7.37	9.06	7.38
80  6.89333	7.14	9.05	7.34
85  6.9169	7.02	9.05	7.42
90  6.93718	6.91	9.07	7.40	
95  6.92738	6.82	9.08	7.40
100	6.94507	6.81	9.05	7.43
105	6.94704	6.83	8.80	7.39
110	6.99974	6.75	8.57	7.41
115	6.95277	6.82	8.33	7.44
120	6.98606	6.84	8.09	7.48
125	6.96816	6.91	7.94	7.50
130	6.97282	6.88	7.80	7.49
135	6.97234	6.97	7.64	7.39
140	6.99345	6.93	7.48	7.57
145	7.02455	6.94	7.39	7.49
150	7.04254	6.93	7.36	7.58
155	7.03535	6.92	7.31	7.47
160	7.08234	7.01	7.27	7.41
165	7.07234	6.96	7.25	7.55
170	7.11563	7.01	7.22	7.61
175	7.09525	7.01	7.24	7.52
180	7.11526	7.02	7.31	7.61
185	7.12134	6.98	7.26	7.64
190	7.11152	6.95	7.35	7.60
195	7.15637	7.00	7.32	7.55
200	7.10557	6.96	7.38	7.56
205	7.15342	6.93	7.36	7.52
210	7.1851	6.92	7.34	7.59
215	7.16234	6.93	7.37	7.50
220	7.12648	6.91	7.36	7.53

==> IRL_pretrain40.txt <==
Round	pretrain-10	pretrain-25	pretrain-50	pretrain-100
0	12.54	12.54	12.56	12.56
5	10.71	10.71	10.73	10.77
10	10.24	10.24	10.26	10.33
15	8.39	10.06	10.06	10.05
20	7.38	10.11	10.11	10.10
25	7.23	10.12	10.13	10.14
30	7.14	9.16	10.15	10.14
35  7.12	8.48	10.14	10.14
40  7.10	7.99	10.14	10.15
45 	7.16	7.79	10.15	10.15
50 	7.14	7.62	10.19	10.18
55  7.08	7.54	9.41	10.20
60  7.10	7.42	8.83	10.21
65  7.19	7.38	8.39	10.24
70  7.10	7.35	8.06	10.24
75  7.13	7.31	7.78	10.27
80  7.13	7.36	7.63	10.28
85  7.11	7.37	7.61	10.28
90  7.13	7.29	7.56	10.27	
95  7.13	7.30	7.56	10.28
100	7.12	7.31	7.54	10.29
105	7.19	7.25	7.55	9.59
110	7.19	7.26	7.47	9.11
115	7.13	7.22	7.43	8.69
120	7.14	7.29	7.50	8.29
125	7.12	7.23	7.45	8.03
130	7.15	7.25	7.51	7.80
135	7.16	7.26	7.52	7.66
140	7.21	7.26	7.48	7.59
145	7.08	7.25	7.49	7.50
150	7.13	7.26	7.46	7.44
155	7.06	7.24	7.49	7.47
160	7.19	7.21	7.51	7.41
165	7.13	7.23	7.53	7.55
170	7.11	7.23	7.52	7.51
175	7.09	7.24	7.54	7.52
180	7.10	7.21	7.51	7.51
185	7.07	7.24	7.51	7.54
190	7.09	7.22	7.53	7.59
195	7.10	7.23	7.52	7.55
200	7.10	7.21	7.48	7.56
205	7.06	7.19	7.52	7.52
210	7.09	7.22	7.51	7.52
215	7.07	7.21	7.51	7.50
220	7.08	7.20	7.50	7.53

==> irl20.txt <==
Round	InverssRL	
0	10.1495
5	9.51494
10	9.12848
15	9.14137
20	9.07441
25	8.84205
30	8.41343
35  8.18972
40  7.86252
45 	7.63746
50 	7.32931
55  7.1197
60  7.02654
65  6.95162
70  6.94081
75  6.97675
80  6.89333
85  6.9169
90  6.93718
95  6.92738
100	6.94507
105	6.94704
110	6.99974
115	6.95277
120	6.98606
125	6.96816
130	6.97282
135	6.97234
140	6.99345
145	7.02455
150	7.04254
155	7.03535
160	7.08234
165	7.07234
170	7.11563
175	7.09525
180	7.11526
185	7.12134
190	7.11152
195	7.15637
200	7.10557
205	7.15342
210	7.1851
215	7.16234
220	7.12648

==> irl40.txt <==
round	result
0	9.69433
5	9.03316
10	8.58167
15	8.21973
20	8.13603
25	8.15756
30	8.17478
35	8.16642
40	8.15797
45	8.2205
50	8.19299
55	8.23519
60  8.23879
65  8.28305
70	8.29373
75	8.31093
80	8.27784
85	8.30236
90	8.35919
95	8.34681
100	7.8844
105 7.57832
110 7.42915
115 7.16191
120 6.93066
125 6.87948
130	6.89491
135	6.84156
140 6.89914
145 6.94015
150 7.04084
155 7.02006
160 7.01042
165 7.07472
170 7.01408
180 7.01058
185 7.04031
190 7.04435
195 7.08343
200 7.10345
205 7.03434
210 7.05342
215 7.06390
220 7.03436

==> leakgan20.txt <==
round	result
0	9.69433
5	9.03316
10	8.58167
15	8.21973
20	8.13603
25	8.15756
30	8.17478
35	8.16642
40	8.15797
45	8.2205
50	8.19299
55	8.23519
60  8.23879
65  8.28305
70	8.29373
75	8.31093
80	8.27784
85	8.30236
90	8.35919
95	8.34681
100	7.8844
105 7.57832
110 7.42915
115 7.16191
120 6.93066
125 6.87948
130	6.89491
135	6.84156
140 6.89914
145 6.94015
150 7.04084
155 7.02006
160 7.01042
165 7.07472
170 7.01408
180 7.01058
185 7.04031
190 7.04435
195 7.08343
200 7.10345
205 7.03434
210 7.05342
215 7.06390
220 7.03436

==> leakgan40.txt <==
round	result
0	12.26
5	11.58
10	11.00
15	10.15
20	9.77
25	9.39
30	9.27
35	9.22
40	9.18
45	9.16
50	9.11
55	9.11
60  9.09
65  9.12
70	9.14
75	9.18
80	9.20
85	9.25
90	9.26
95	9.30
100	9.29
105 8.89
110 8.65
115 8.41
120 8.27
125 8.11
130	8.04
135	7.91
140 7.79
145 7.63
150 7.54
155 7.39
160 7.31
165 7.30
170 7.16
180 7.16
185 7.17
190 7.18
195 7.15
200 7.16
205 7.15
210 7.16
215 7.19
220 7.18

==> mle20.txt <==
epoch	res
0	10.1716
5	9.4293
10	9.2388
15	9.1189
20	9.1309
25	9.1447
30	9.1253
35	9.1398
40	9.1354
45	9.1308
50	9.1067
55	9.1069
60	9.1035
65	9.1040
70	9.0761
75	9.0910
80	9.0890
85	9.0807
90	9.0843
95	9.0893
100	9.0744
105	9.0830
110	9.0697
115	9.0705
120	9.0845
125	9.0451
130 9.0351
135 9.0424
140 9.0345
145 9.0435
150 9.0534
155 9.0234
160 9.0546
165 9.0355
170 9.0534
175 9.0654
180 9.0558
185 9.0434
190 9.0545
195 9.0413
200 9.0471
205 9.0557
210 9.0351
215 9.0551
220 9.0452
225 9.0552

==> mle40.txt <==
epoch	res
0	12.46
5	11.30
10	10.98
15	10.53
20	10.47
25	10.42
30	10.42
35	10.41
40	10.42
45	10.43
50	10.44
55	10.43
60	10.42
65	10.43
70	10.41
75	10.45
80	10.42
85	10.43
90	10.43
95	10.46
100	10.42
105	10.45
110	10.48
115	10.46
120	10.45
125	10.46
130 10.43
135 10.49
140 10.43
145 10.43
150 10.46
155 10.46
160 10.45
165 10.43
170 10.45 
175 10.46
180 10.43
185 10.43
190 10.43
195 10.45
200 10.43
205 10.48
210 10.50
215 10.52
220 10.46
225 10.47

==> rankgan20.txt <==
epoch	res
0	10.1716
5	9.42939
10	9.2388
15	9.11899
20	9.13099
25	9.14474
30	9.12539
35	9.13982
40	9.13598
45	9.13081
50	9.10678
55	9.10694
60	9.10349
65	9.10403
70	9.07613
75	9.09122
80	9.08909
85	9.08072
90	9.08434
95	9.08936
100	9.07443
105	9.08305
110	9.06973
115	9.07058
120	9.08457
125	9.04511
130	9.01079
135	8.97239
140	8.95401
145	8.91864
150	8.88642
155	8.84761
160	8.78582
165	8.73921
170	8.68881
175	8.66342
180	8.63247
190	8.57782
195	8.51671
200	8.50002
205	8.45488
210	8.42330
215	8.41731
220	8.37163
225	8.33113
230	8.31879
235	8.30208
240	8.28323
245	8.26223
250	8.24734
255 8.25023
260 8.26325


==> rankgan40.txt <==
epoch	res
0	12.46
5	11.30
10	10.98
15	10.53
20	10.47
25	10.42
30	10.42
35	10.41
40	10.42
45	10.43
50	10.44
55	10.43
60	10.42
65	10.43
70	10.41
75	10.45
80	10.42
85	10.43
90	10.43
95	10.46
100	10.42
105	10.43
110	10.41
115	10.40
120	10.35
125	10.32
130 10.21
135 10.16
140 10.13
145 10.12
150 10.11
155 10.10
160 10.10
165 10.06
170 10.07 
175 10.08
180 10.09
185 10.08
190 10.05
195 10.06
200 10.04
205 10.02
210 10.03
215 9.98
220	9.96
225	9.97

==> seqgan20.txt <==
epoch	res
0	10.1716
5	9.42939
10	9.2388
15	9.11899
20	9.13099
25	9.14474
30	9.12539
35	9.13982
40	9.13534
45	9.13081
50	9.10678
55	9.10694
60	9.10349
65	9.10403
70	9.07613
75	9.09100
80	9.08909
85	9.08072
90	9.08434
95	9.08936
100	9.07443
105	9.08305
110	9.06973
115	9.07058
120	9.08457
125	9.04511
130	9.03079
135	8.99239
140	8.96401
145	8.93864
150	8.91642
155	8.87761
160	8.88582
165	8.85922
170	8.83388
175	8.81342
180	8.80247
190	8.77778
195	8.75671
200	8.73002
205	8.72488
210	8.72233
215	8.71473
220	8.71163
225	8.70113
230	8.69879
235	8.69208
240	8.68324

==> seqgan40.txt <==
epoch	res
0	12.46
5	11.30
10	10.98
15	10.53
20	10.47
25	10.42
30	10.42
35	10.41
40	10.42
45	10.43
50	10.44
55	10.43
60	10.42
65	10.43
70	10.41
75	10.45
80	10.42
85	10.43
90	10.43
95	10.46
100	10.42
105	10.45
110	10.48
115	10.46
120	10.45
125	10.43
130 10.38
135 10.36
140 10.31
145 10.36
150 10.34
155 10.35
160 10.32
165 10.36
170 10.34 
175 10.38
180 10.33
185 10.33
190 10.41
195 10.38
200 10.39
205 10.34
210 10.41
215 10.39
220 10.37
225 10.40

==> vertical20.txt <==
train	level
95	7.6
95	8.6

120	8.6
120	9.5

50	8.6
50	9.3

==> vertical40.txt <==
train	level
10	7.2
10	12.0

100	8.4
100	9.9

120	9.6
120	11.2
